DogeFuzz: A Simple Yet Efficient Grey-box Fuzzer for Ethereum Smart Contracts

Ethereum is a distributed, peer-to-peer blockchain infrastructure that has attracted billions of dollars. Perhaps due to its success, Ethereum has become a target for various kinds of attacks, motivating researchers to explore different techniques to identify vulnerabilities in EVM bytecode (the language of the Ethereum Virtual Machine), including formal verification, symbolic execution, and fuzz testing. Although recent studies empirically compare smart contract fuzzers, there is a lack of literature investigating how simpler greybox fuzzers compare to more advanced ones. To fill this gap, in this paper, we present DogeFuzz, an extensible infrastructure for fuzzing Ethereum smart contracts, currently supporting black-box fuzzing and two grey-box fuzzing strategies: coverage-guided grey-box fuzzing (DogeFuzz-G) and directed grey-box fuzzing (DogeFuzz-DG). We conduct a series of experiments using benchmarks already available in the literature and compare the DogeFuzz strategies with state-of-the-art fuzzers for smart contracts. Surprisingly, although DogeFuzz does not leverage advanced techniques for improving input generation (such as symbolic execution or machine learning), DogeFuzz outperforms sFuzz and ILF, two state-of-the-art fuzzers. Nonetheless, the Smartian fuzzer shows higher code coverage and bug-finding capabilities than DogeFuzz.

==> datasets/bugs_over_time-directed_greybox.txt <==
contract,vulnerability,time
0x50430b6201c9859c91a5590ac71700cc71499a0e.sol,gasless-send,314
0xcf9fbffec9e0e5bbc62e79bf1965f5db76955661.sol,timestamp-dependency,756
0xccda5213d453388fb5fb43054bc261c8636b1e51.sol,timestamp-dependency,13
0x2e98a6804e4b6c832ed0ca876a943abd3400b224.sol,timestamp-dependency,50
0x80510e56e3f2ef63c07468be6cfb8ffe2468dcc8.sol,timestamp-dependency,12
0x399934a1b63154c825e518c68b7da2147d6cb0c9.sol,timestamp-dependency,9
0x568f9f32969e29b5ce1a4545be5398e8cc7c4401.sol,timestamp-dependency,20
0x4c0fbe1bb46612915e7967d2c3213cd4d87257ad.sol,timestamp-dependency,55
0xd1ceeeefa68a6af0a5f6046132d986066c7f9426.sol,number-dependency,4
0x11c039f368606d91664bfd10137b00eee13cde77.sol,number-dependency,52
0xbb1f24c0c1554b9990222f036b0aad6ee4caec29.sol,timestamp-dependency,314
0x953e22945b416730bad05009af05b420e598e412.sol,timestamp-dependency,72
0x1dea979ae76f26071870f824088da78979eb91c8.sol,timestamp-dependency,12
0x123ab195dd38b1b40510d467a6a359b201af056f.sol,timestamp-dependency,5
0x5aef06ec39e98c05201ee1e54b653c372ecb9cf3.sol,gasless-send,79
0x9af4f26941677c706cfecf6d3379ff01bb85d5ab.sol,timestamp-dependency,6
0x13f1b7fdfbe1fc66676d56483e21b1ecb40b58e2.sol,number-dependency,43
0x13f1b7fdfbe1fc66676d56483e21b1ecb40b58e2.sol,timestamp-dependency,15
0x1961b3331969ed52770751fc718ef530838b6dee.sol,timestamp-dependency,5
0xf2bb016e8c9c8975654dcd62f318323a8a79d48e.sol,timestamp-dependency,24
0x088dfd01e4e279d9b9b89690dc1682c89fee1dcb.sol,gasless-send,430
0x5d51fcced3114a8bb5e90cdd0f9d682bcbcc5393.sol,timestamp-dependency,72
0x3618516f45cd3c913f81f9987af41077932bc40d.sol,reentrancy,486
0xbd73e675e1fa3d60a302c797df5c82e558da7ce1.sol,gasless-send,56
0xbd73e675e1fa3d60a302c797df5c82e558da7ce1.sol,timestamp-dependency,22
0xd2d0f85b690604c245f61513bf4679b24ed64c35.sol,timestamp-dependency,114
0x167cb3f2446f829eb327344b66e271d1a7efec9a.sol,gasless-send,46
0xfa55951f84bfbe2e6f95aa74b58cc7047f9f0644.sol,timestamp-dependency,17
0xb1ed41dc1fe9b723a31137afdd1201d17917fe91.sol,timestamp-dependency,4
0xe7d7b37e72510309db27c460378f957b1b04bd5d.sol,timestamp-dependency,3
0xbc34985b4d345aea933d5cac19f3a86bd1fb398f.sol,reentrancy,6
0x5102791ca02fc3595398400bfe0e33d7b6c82267.sol,timestamp-dependency,253
0x08d32b0da63e2c3bcf8019c9c5d849d7a9d791e6.sol,gasless-send,453
0xe25b0bba01dc5630312b6a21927e578061a13f55.sol,reentrancy,578
0x3e419b0401339df3564edfa3686d7f99354f134d.sol,reentrancy,538
0x7fce2856899a6806eeef70807985fc7554c66340.sol,timestamp-dependency,22
0xeb72f169016fec42b63ae5e87207f0fb274408c7.sol,timestamp-dependency,3
0x68d57c9a1c35f63e2c83ee8e49a64e9d70528d25.sol,timestamp-dependency,74
0x43ee79e379e7b78d871100ed696e803e7893b644.sol,reentrancy,869
0xfb5a551374b656c6e39787b1d3a03feab7f3a98e.sol,reentrancy,388
0x30e0130141b3f113480a5941ca180ad8c5f98612.sol,timestamp-dependency,504
0xd2946be786f35c3cc402c29b323647abda799071.sol,gasless-send,83
0x0e0989b1f9b8a38983c2ba8053269ca62ec9b195.sol,timestamp-dependency,45
0xbb5ed1edeb5149af3ab43ea9c7a6963b3c1374f7.sol,gasless-send,78
0x96a65609a7b84e8842732deb08f56c3e21ac6f8a.sol,timestamp-dependency,649
0x3f5fa71ea48ae374faae502afa2e27715484c3b7.sol,timestamp-dependency,8
0xf9918ce795c6cdea4875a906512bbc15a7d61abd.sol,timestamp-dependency,48
0xffe8196bc259e8dedc544d935786aa4709ec3e64.sol,number-dependency,9
0xffe8196bc259e8dedc544d935786aa4709ec3e64.sol,timestamp-dependency,21
0x4a8f44be523580a11cdb20e2c7c470adf44ec9bb.sol,gasless-send,555
0x4a8f44be523580a11cdb20e2c7c470adf44ec9bb.sol,timestamp-dependency,37
0xce53a179047ebed80261689367c093c90a94cc08.sol,timestamp-dependency,889
0x4092678e4e78230f46a1534c0fbc8fa39780892b.sol,timestamp-dependency,6
0x755eb14d2feff2939eb3026f5cad9d03775b9ff4.sol,timestamp-dependency,14
0x039f5050de4908f9b5ddf40a4f3aa3f329086387.sol,gasless-send,121
0x039f5050de4908f9b5ddf40a4f3aa3f329086387.sol,reentrancy,860
0x039f5050de4908f9b5ddf40a4f3aa3f329086387.sol,timestamp-dependency,26
0x814f67fa286f7572b041d041b1d99b432c9155ee.sol,reentrancy,479
0x6ba6f2207e343923ba692e5cae646fb0f566db8d.sol,gasless-send,5
0x61245b6a6678f3158a37ab2c5e52369b9f452318.sol,timestamp-dependency,306
0xaaf37055188feee4869de63464937e683d61b2a1.sol,timestamp-dependency,39
0x31f3d9d1bece0c033ff78fa6da60a6048f3e13c5.sol,timestamp-dependency,129
0x7723737d529c2b42e4d218ad7e0a20354fbc7071.sol,reentrancy,130
0xf34839b310097fcb4cf3a302dda8cc9b57501083.sol,gasless-send,278
0xe30a76ec9168639f09061e602924ae601d341066.sol,gasless-send,296
0xfc79774fb9dedeea2325d0d5570554eddc4e6747.sol,gasless-send,18
0x781fb4f25d07de3f3cfe2476645e52e0c661eefc.sol,gasless-send,175
0xe7d3e4413e29ae35b0893140f4500965c74365e5.sol,number-dependency,4
0x54f0e3b0d7ccbb65e56d166350aa86f7e71ce20b.sol,timestamp-dependency,31
0x0946e36c2887025c389ef85ea5f9150e0bed4d69.sol,timestamp-dependency,118
0x6f6deb5db0c4994a8283a01d6cfeeb27fc3bbe9c.sol,gasless-send,183
0x6f6deb5db0c4994a8283a01d6cfeeb27fc3bbe9c.sol,number-dependency,24
0x6f6deb5db0c4994a8283a01d6cfeeb27fc3bbe9c.sol,timestamp-dependency,29
0x9f91b5aa41b9fbdae6877593910586484d291f05.sol,timestamp-dependency,16
0x2c2391f793f4f81475d87fffe366458ce5380a13.sol,gasless-send,25
0x2c2391f793f4f81475d87fffe366458ce5380a13.sol,timestamp-dependency,462
0x56f527c3f4a24bb2beba449ffd766331da840ffa.sol,timestamp-dependency,22
0x70ab487ec48b4b9571d346348da0f10737d48a54.sol,timestamp-dependency,5
0x215ce36e90b1b64e6fa2e358305177f8fe5daf25.sol,exception-disorder,54
0x215ce36e90b1b64e6fa2e358305177f8fe5daf25.sol,timestamp-dependency,43
0x8e5610ab5e39d26828167640ea29823fe1dd5843.sol,timestamp-dependency,139
0x9884d4e9b305ad015168e9d6e4400582dce2cd59.sol,number-dependency,69
0x9884d4e9b305ad015168e9d6e4400582dce2cd59.sol,timestamp-dependency,69
0x490c95be16384e1f28b9e864e98ffecfcbff386d.sol,timestamp-dependency,69
0xe6aaceda7d6bc119df866f8b5228073d9a992734.sol,timestamp-dependency,109
0x7d34c87c34a12f80912c452c528dbd24d8520e69.sol,timestamp-dependency,58
0xfef5497bc53a69875e02ae5b14eeff668f09a729.sol,timestamp-dependency,86
0x27695e09149adc738a978e9a678f99e4c39e9eb9.sol,timestamp-dependency,19
0x219218f117dc9348b358b8471c55a073e5e0da0b.sol,gasless-send,312
0xf84c61bb982041c030b8580d1634f00fffb89059.sol,timestamp-dependency,19
0x5136c98a80811c3f46bdda8b5c4555cfd9f812f0.sol,timestamp-dependency,272
0xcdf7cfc9f7c129a0d7aec376bc205ab87fc878e1.sol,number-dependency,9
0x461733c17b0755ca5649b6db08b3e213fcf22546.sol,exception-disorder,36
0x46b9ad944d1059450da1163511069c718f699d31.sol,timestamp-dependency,45
0xd8d48e52f39ab2d169c8b562c53589e6c71ac4d3.sol,gasless-send,168
0x2a3956fdced9a0f9ace46426e5cfaa0f1939247d.sol,reentrancy,193
0x2a3956fdced9a0f9ace46426e5cfaa0f1939247d.sol,timestamp-dependency,669
0x2aec18c5500f21359ce1bea5dc1777344df4c0dc.sol,timestamp-dependency,14
0x3e65e1eefde5ea7ccfc9a9a1634abe90f32262f8.sol,reentrancy,837
0x869eb8a1a479a80f9907673eae8336625dc3e526.sol,timestamp-dependency,603
0xc0e4f45b828aa4aa628e897e5da38d9dc72c2257.sol,timestamp-dependency,13
0x9ede87077078aee6eaaa96cbee47726a85c7c161.sol,timestamp-dependency,16
0x9ce447d500eb431b2009ab159586da0fe8ccaa87.sol,timestamp-dependency,602
0xfeca834e7da9d437645b474450688da9327112a5.sol,timestamp-dependency,382
0x41cd7bbab5758b3b675281f3ead24e666f2b1f0e.sol,gasless-send,51
0x41cd7bbab5758b3b675281f3ead24e666f2b1f0e.sol,timestamp-dependency,23
0x7c84e62859d0715eb77d1b1c4154ecd6abb21bec.sol,timestamp-dependency,5
0xb47e3cd837ddf8e4c57f05d70ab865de6e193bbb.sol,gasless-send,147
0x0f00f1696218eaefa2d2330df3d6d1f94813b38f.sol,reentrancy,154
0x358d12436080a01a16f711014610f8a4c2c2d233.sol,timestamp-dependency,21
0x25caf15e1cc43e7bfa9853a68de463bfb0d27021.sol,timestamp-dependency,11
0x35223bc965dbd91b41ddf1f540e8c7e475853551.sol,gasless-send,14
0x35223bc965dbd91b41ddf1f540e8c7e475853551.sol,timestamp-dependency,19
0xbbff862d906e348e9946bfb2132ecb157da3d4b4.sol,timestamp-dependency,7
0x55f93985431fc9304077687a35a1ba103dc1e081.sol,reentrancy,867
0x792e0fc822ac6ff5531e46425f13540f1f68a7a8.sol,timestamp-dependency,15
0x999d332eee57452cf07bceec365fd35ba5c142cb.sol,gasless-send,121
0x999d332eee57452cf07bceec365fd35ba5c142cb.sol,timestamp-dependency,111
0xee609fe292128cad03b786dbb9bc2634ccdbe7fc.sol,timestamp-dependency,23
0x2d4de3c744d43cf77cb12399921faf0d78b7415b.sol,timestamp-dependency,43
0x1844b21593262668b7248d0f57a220caaba46ab9.sol,gasless-send,532
0x7d8b9f24320dab5369144eb46927667f4a58dc49.sol,timestamp-dependency,273
0x5f53f7a8075614b699baad0bc2c899f4bad8fbbf.sol,timestamp-dependency,35
0xaa19961b6b858d9f18a115f25aa1d98abc1fdba8.sol,timestamp-dependency,16
0x9002d4485b7594e3e850f0a206713b305113f69e.sol,timestamp-dependency,755


==> datasets/bugs_over_time-greybox.txt <==
contract,vulnerability,time
0x49aaa160506f7e07e6c3f6cd6316b6866025cdcb.sol,reentrancy,766
0x50430b6201c9859c91a5590ac71700cc71499a0e.sol,gasless-send,9
0xccda5213d453388fb5fb43054bc261c8636b1e51.sol,timestamp-dependency,36
0x2e98a6804e4b6c832ed0ca876a943abd3400b224.sol,timestamp-dependency,101
0xbded3f7537e75d6c38c036a3a788a549afde12b1.sol,gasless-send,269
0xbded3f7537e75d6c38c036a3a788a549afde12b1.sol,timestamp-dependency,39
0x80510e56e3f2ef63c07468be6cfb8ffe2468dcc8.sol,timestamp-dependency,19
0x399934a1b63154c825e518c68b7da2147d6cb0c9.sol,timestamp-dependency,24
0x568f9f32969e29b5ce1a4545be5398e8cc7c4401.sol,gasless-send,306
0x568f9f32969e29b5ce1a4545be5398e8cc7c4401.sol,timestamp-dependency,28
0x4c0fbe1bb46612915e7967d2c3213cd4d87257ad.sol,timestamp-dependency,66
0x77599d2c6db170224243e255e6669280f11f1473.sol,reentrancy,352
0xd1ceeeefa68a6af0a5f6046132d986066c7f9426.sol,number-dependency,4
0x9e96604445ec19ffed9a5e8dd7b50a29c899a10c.sol,gasless-send,459
0x11c039f368606d91664bfd10137b00eee13cde77.sol,number-dependency,530
0x813b428af3920226e059b68a62e4c04933d4ea7a.sol,timestamp-dependency,7
0xbb1f24c0c1554b9990222f036b0aad6ee4caec29.sol,timestamp-dependency,58
0x953e22945b416730bad05009af05b420e598e412.sol,timestamp-dependency,75
0x5eb87caa0105a63aa87a36c7bd2573bd13e84fae.sol,reentrancy,513
0x1dea979ae76f26071870f824088da78979eb91c8.sol,timestamp-dependency,12
0x123ab195dd38b1b40510d467a6a359b201af056f.sol,timestamp-dependency,18
0x5aef06ec39e98c05201ee1e54b653c372ecb9cf3.sol,gasless-send,75
0x13f1b7fdfbe1fc66676d56483e21b1ecb40b58e2.sol,number-dependency,11
0x13f1b7fdfbe1fc66676d56483e21b1ecb40b58e2.sol,timestamp-dependency,11
0x1961b3331969ed52770751fc718ef530838b6dee.sol,timestamp-dependency,774
0xf2bb016e8c9c8975654dcd62f318323a8a79d48e.sol,timestamp-dependency,13
0x5301eae39a4cba1cc2a74e861fded062ca3e3420.sol,reentrancy,827
0x5d51fcced3114a8bb5e90cdd0f9d682bcbcc5393.sol,timestamp-dependency,39
0xbd73e675e1fa3d60a302c797df5c82e558da7ce1.sol,gasless-send,38
0xbd73e675e1fa3d60a302c797df5c82e558da7ce1.sol,timestamp-dependency,25
0xd2d0f85b690604c245f61513bf4679b24ed64c35.sol,timestamp-dependency,40
0x167cb3f2446f829eb327344b66e271d1a7efec9a.sol,gasless-send,65
0x0dba7ca3d25f8c2f46d9b06ba7b1b3144e206f38.sol,reentrancy,553
0xfa55951f84bfbe2e6f95aa74b58cc7047f9f0644.sol,timestamp-dependency,24
0xb1ed41dc1fe9b723a31137afdd1201d17917fe91.sol,timestamp-dependency,63
0xe7d7b37e72510309db27c460378f957b1b04bd5d.sol,timestamp-dependency,25
0x5102791ca02fc3595398400bfe0e33d7b6c82267.sol,timestamp-dependency,182
0x3e419b0401339df3564edfa3686d7f99354f134d.sol,reentrancy,888
0xeb72f169016fec42b63ae5e87207f0fb274408c7.sol,timestamp-dependency,7
0x08b67e38b4ecc788eb0cfbab72074c374ecddbf3.sol,gasless-send,364
0x6aeb95f06cda84ca345c2de0f3b7f96923a44f4c.sol,reentrancy,858
0x68d57c9a1c35f63e2c83ee8e49a64e9d70528d25.sol,timestamp-dependency,315
0x43ee79e379e7b78d871100ed696e803e7893b644.sol,reentrancy,368
0x07a58629aaf3e1a0d07d8f43114b76bd5eee3b91.sol,reentrancy,716
0xfb5a551374b656c6e39787b1d3a03feab7f3a98e.sol,timestamp-dependency,406
0x30e0130141b3f113480a5941ca180ad8c5f98612.sol,timestamp-dependency,6
0x0e0989b1f9b8a38983c2ba8053269ca62ec9b195.sol,timestamp-dependency,75
0xbb5ed1edeb5149af3ab43ea9c7a6963b3c1374f7.sol,gasless-send,54
0x96a65609a7b84e8842732deb08f56c3e21ac6f8a.sol,timestamp-dependency,369
0x3f5fa71ea48ae374faae502afa2e27715484c3b7.sol,timestamp-dependency,10
0xf9918ce795c6cdea4875a906512bbc15a7d61abd.sol,timestamp-dependency,63
0xffe8196bc259e8dedc544d935786aa4709ec3e64.sol,number-dependency,6
0xffe8196bc259e8dedc544d935786aa4709ec3e64.sol,timestamp-dependency,9
0xd4e26b4e8e9881e8905315aba189b694f2307757.sol,gasless-send,253
0x4a8f44be523580a11cdb20e2c7c470adf44ec9bb.sol,timestamp-dependency,6
0xce53a179047ebed80261689367c093c90a94cc08.sol,timestamp-dependency,14
0x4092678e4e78230f46a1534c0fbc8fa39780892b.sol,timestamp-dependency,7
0x755eb14d2feff2939eb3026f5cad9d03775b9ff4.sol,timestamp-dependency,10
0x039f5050de4908f9b5ddf40a4f3aa3f329086387.sol,gasless-send,19
0x039f5050de4908f9b5ddf40a4f3aa3f329086387.sol,reentrancy,696
0x039f5050de4908f9b5ddf40a4f3aa3f329086387.sol,timestamp-dependency,29
0xe3c51fc064053ebc5a802e6f1d2897bf457c244f.sol,gasless-send,741
0x6ba6f2207e343923ba692e5cae646fb0f566db8d.sol,gasless-send,12
0x61245b6a6678f3158a37ab2c5e52369b9f452318.sol,timestamp-dependency,62
0xaaf37055188feee4869de63464937e683d61b2a1.sol,timestamp-dependency,64
0x31f3d9d1bece0c033ff78fa6da60a6048f3e13c5.sol,timestamp-dependency,303
0xf34839b310097fcb4cf3a302dda8cc9b57501083.sol,gasless-send,38
0xe30a76ec9168639f09061e602924ae601d341066.sol,gasless-send,17
0xfc79774fb9dedeea2325d0d5570554eddc4e6747.sol,gasless-send,123
0x781fb4f25d07de3f3cfe2476645e52e0c661eefc.sol,gasless-send,287
0xe7d3e4413e29ae35b0893140f4500965c74365e5.sol,number-dependency,5
0x54f0e3b0d7ccbb65e56d166350aa86f7e71ce20b.sol,timestamp-dependency,144
0x1d41e18e8ed1ef148547ceade01912e638f464b8.sol,gasless-send,141
0x0946e36c2887025c389ef85ea5f9150e0bed4d69.sol,timestamp-dependency,110
0x6f6deb5db0c4994a8283a01d6cfeeb27fc3bbe9c.sol,gasless-send,216
0x6f6deb5db0c4994a8283a01d6cfeeb27fc3bbe9c.sol,number-dependency,16
0x6f6deb5db0c4994a8283a01d6cfeeb27fc3bbe9c.sol,timestamp-dependency,88
0x9f91b5aa41b9fbdae6877593910586484d291f05.sol,timestamp-dependency,36
0x2c2391f793f4f81475d87fffe366458ce5380a13.sol,gasless-send,78
0x2c2391f793f4f81475d87fffe366458ce5380a13.sol,timestamp-dependency,53
0x56f527c3f4a24bb2beba449ffd766331da840ffa.sol,gasless-send,347
0x56f527c3f4a24bb2beba449ffd766331da840ffa.sol,timestamp-dependency,11
0x70ab487ec48b4b9571d346348da0f10737d48a54.sol,timestamp-dependency,33
0x215ce36e90b1b64e6fa2e358305177f8fe5daf25.sol,exception-disorder,63
0x215ce36e90b1b64e6fa2e358305177f8fe5daf25.sol,timestamp-dependency,28
0x8e5610ab5e39d26828167640ea29823fe1dd5843.sol,timestamp-dependency,51
0x490c95be16384e1f28b9e864e98ffecfcbff386d.sol,timestamp-dependency,92
0xe6aaceda7d6bc119df866f8b5228073d9a992734.sol,timestamp-dependency,48
0x7d34c87c34a12f80912c452c528dbd24d8520e69.sol,timestamp-dependency,71
0xa1a6f16d26aa53aec17e4001fd8cb6e6d5b17ff7.sol,timestamp-dependency,83
0xfef5497bc53a69875e02ae5b14eeff668f09a729.sol,timestamp-dependency,18
0x27695e09149adc738a978e9a678f99e4c39e9eb9.sol,timestamp-dependency,9
0x219218f117dc9348b358b8471c55a073e5e0da0b.sol,gasless-send,113
0xf84c61bb982041c030b8580d1634f00fffb89059.sol,timestamp-dependency,34
0xcdf7cfc9f7c129a0d7aec376bc205ab87fc878e1.sol,number-dependency,205
0xdb13025b219db5e4529f48b65ff009a26b6ae733.sol,gasless-send,160
0x461733c17b0755ca5649b6db08b3e213fcf22546.sol,exception-disorder,13
0x461733c17b0755ca5649b6db08b3e213fcf22546.sol,reentrancy,155
0xd8d48e52f39ab2d169c8b562c53589e6c71ac4d3.sol,gasless-send,8
0x2a3956fdced9a0f9ace46426e5cfaa0f1939247d.sol,timestamp-dependency,192
0x2aec18c5500f21359ce1bea5dc1777344df4c0dc.sol,timestamp-dependency,31
0x3e65e1eefde5ea7ccfc9a9a1634abe90f32262f8.sol,timestamp-dependency,81
0xc86a3ac9a4997926631e658e63235ec8b526c97f.sol,timestamp-dependency,286
0x869eb8a1a479a80f9907673eae8336625dc3e526.sol,timestamp-dependency,124
0xc0e4f45b828aa4aa628e897e5da38d9dc72c2257.sol,timestamp-dependency,10
0x9ede87077078aee6eaaa96cbee47726a85c7c161.sol,timestamp-dependency,23
0x9ce447d500eb431b2009ab159586da0fe8ccaa87.sol,reentrancy,375
0xfeca834e7da9d437645b474450688da9327112a5.sol,timestamp-dependency,33
0x41cd7bbab5758b3b675281f3ead24e666f2b1f0e.sol,gasless-send,47
0x41cd7bbab5758b3b675281f3ead24e666f2b1f0e.sol,timestamp-dependency,19
0x7c84e62859d0715eb77d1b1c4154ecd6abb21bec.sol,timestamp-dependency,37
0x5b135d7e2774c801a73208f258123d7623e07784.sol,timestamp-dependency,90
0xb47e3cd837ddf8e4c57f05d70ab865de6e193bbb.sol,gasless-send,302
0x358d12436080a01a16f711014610f8a4c2c2d233.sol,timestamp-dependency,16
0xc5903fe72a9530e4382187f729ccc050d7e89fae.sol,gasless-send,318
0xa38fcedd23de2191dc27f9a0240ac170be0a14fe.sol,timestamp-dependency,37
0x25caf15e1cc43e7bfa9853a68de463bfb0d27021.sol,timestamp-dependency,29
0x35223bc965dbd91b41ddf1f540e8c7e475853551.sol,gasless-send,9
0xbbff862d906e348e9946bfb2132ecb157da3d4b4.sol,timestamp-dependency,29
0xd83caa129d9d7080a15d26499733f783eb14e667.sol,reentrancy,79
0x792e0fc822ac6ff5531e46425f13540f1f68a7a8.sol,timestamp-dependency,35
0x5c89736e9454200141b80c37eb28eaceca2ce8cb.sol,reentrancy,554
0x999d332eee57452cf07bceec365fd35ba5c142cb.sol,gasless-send,133
0x999d332eee57452cf07bceec365fd35ba5c142cb.sol,timestamp-dependency,32
0xee609fe292128cad03b786dbb9bc2634ccdbe7fc.sol,timestamp-dependency,19
0x98d8d146e644171cd47ff8588987b7bdeef72a87.sol,reentrancy,486
0x2d4de3c744d43cf77cb12399921faf0d78b7415b.sol,timestamp-dependency,368
0x7d8b9f24320dab5369144eb46927667f4a58dc49.sol,timestamp-dependency,119
0x5f53f7a8075614b699baad0bc2c899f4bad8fbbf.sol,timestamp-dependency,29
0xaa19961b6b858d9f18a115f25aa1d98abc1fdba8.sol,reentrancy,81
0xaa19961b6b858d9f18a115f25aa1d98abc1fdba8.sol,timestamp-dependency,71
0x957c30ab0426e0c93cd8241e2c60392d08c6ac8e.sol,timestamp-dependency,37

